Finite Type Invariants of w-Knotted Objects II: Tangles, Foams and the Kashiwara-Vergne Problem

This is the second in a series of papers dedicated to studying w-knots, and more generally, w-knotted objects (w-braids, w-tangles, etc.). These are classes of knotted objects that are wider but weaker than their "usual" counterparts. To get (say) w-knots from usual knots (or u-knots), one has to allow non-planar "virtual" knot diagrams, hence enlarging the the base set of knots. But then one imposes a new relation beyond the ordinary collection of Reidemeister moves, called the "overcrossings commute" relation, making w-knotted objects a bit weaker once again. Satoh studied several classes of w-knotted objects (under the name "weakly-virtual") and has shown them to be closely related to certain classes of knotted surfaces in R4. In this article we study finite type invariants of w-tangles and w-trivalent graphs (also referred to as w-tangled foams). Much as the spaces A of chord diagrams for ordinary knotted objects are related to metrized Lie algebras, the spaces Aw of "arrow diagrams" for w-knotted objects are related to not-necessarily-metrized Lie algebras. Many questions concerning w-knotted objects turn out to be equivalent to questions about Lie algebras. Most notably we find that a homomorphic universal finite type invariant of w-foams is essentially the same as a solution of the Kashiwara-Vergne conjecture and much of the Alekseev-Torossian work on Drinfel'd associators and Kashiwara-Vergne can be re-interpreted as a study of w-foams.

==> figs/Adjoint.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/Adjoint.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.8 
%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1303,1422)(4260,-1096)
\put(4275,-979){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$e$}%
}}}}
\put(5177,-1036){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$e$}%
}}}}
\end{picture}%


==> figs/BandUnzip.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/BandUnzip.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3151,1630)(5561,-3576)
\end{picture}%


==> figs/BlueOverBlackMinus.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/BlueOverBlackMinus.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.75 
%
\setlength{\unitlength}{2960sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(355,353)(-17,510)
\end{picture}%


==> figs/BlueR4.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/BlueR4.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.8 
%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2152,1191)(43,-394)
\put(1051,164){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$=$}%
}}}}
\end{picture}%


==> figs/ColouredCrossings.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/ColouredCrossings.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.8 
%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5141,774)(43,77)
\end{picture}%


==> figs/DetailedVertex.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/DetailedVertex.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1265,1555)(5561,-3576)
\end{picture}%


==> figs/FlipFlop.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/FlipFlop.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.9 
%
\setlength{\unitlength}{3552sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1891,1092)(1156,-1470)
\end{picture}%


==> figs/LongUparrow.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/LongUparrow.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.8 
%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(84,2874)(2059,-2023)
\end{picture}%


==> figs/RibbonTubes_2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/RibbonTubes_2.pstex}%
\end{picture}%
%
%  pstex_opts: -m 1.25 
%
\setlength{\unitlength}{4934sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5694,1015)(-1061,-56)
\end{picture}%


==> figs/TangleExample.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/TangleExample.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.8 
%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(775,775)(1189,-2174)
\end{picture}%


==> figs/ThickAndHollow.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/ThickAndHollow.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.85 
%
\setlength{\unitlength}{3355sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2113,621)(0,227)
\end{picture}%


==> figs/TubeOrientation.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/TubeOrientation.pstex}%
\end{picture}%
%
%  pstex_opts: -m 1.25 
%
\setlength{\unitlength}{4934sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(557,1046)(3731,-217)
\put(3810,433){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}1D}%
}}}}
\put(4079,185){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}2D}%
}}}}
\end{picture}%


==> figs/VertexInSurface.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/VertexInSurface.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.8 
%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2949,1149)(2539,-1948)
\put(4426,-1111){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Sigma \times [-\epsilon,\epsilon]$}%
}}}}
\end{picture}%


==> figs/VertexWen.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/VertexWen.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.8 
%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2096,1013)(2464,-673)
\put(3451,-211){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\leftrightarrow$}%
}}}}
\end{picture}%


==> figs/arrows.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/arrows.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.7 
%
\setlength{\unitlength}{2763sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3306,1116)(673,-544)
\put(1726, 14){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\pi$}%
}}}}
\put(3001,-61){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$-$}%
}}}}
\end{picture}%


==> figs/empty.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/empty.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.7 
%
\setlength{\unitlength}{2763sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1460,228)(1111,-505)
\end{picture}%

